InteracVid: Building a Real Interactive Audio-Visual Response Dataset from Live-Chat Videos

Audio-video generative models can synthesize high-fidelity synchronized content, but their supervision remains largely \emph{descriptive}: models render captions rather than respond to user interactions. We introduce \textbf{InteracVid}, \emph{the first open-source large-scale dataset for interactive audio-visual response generation}. Each sample couples preceding audio-visual context and a real or reconstructed user query with a real response. A metadata-aware pipeline extracts over \textbf{454K} context-query-response triplets from more than \textbf{59K} livestream videos, spanning conversation-centered, object-centric, procedural, embodied, and screen-based scenarios. A ten-rater study validates the causal plausibility, naturalness, and temporal completeness of interactions in both query branches. On a held-out benchmark of \textbf{100} genuine live-chat queries, fine-tuning on InteracVid improves both interaction planning and audio-video response generation. Independent human evaluation reproduces the system ranking and conclusions obtained with our automatic judge. These results highlight interaction-structured supervision as a foundation for grounded multimodal assistants, avatars, and embodied agents.

==> TEMPLATE_SOURCE.txt <==
Template provenance
===================
Reference: GenFirst: Generation Before Reconstruction for Stable End-to-End
Latent Generative Modeling, arXiv:2608.29335v1.
Paper: https://arxiv.org/abs/2608.29335
Source: https://arxiv.org/src/2608.29335v1
Retrieved: 2026-12-02.

bytedance.cls is adapted directly from the reference's bytedance_seed.cls.
The ByteSans font files and source wordmark are copied from that archive.
The page geometry, blue title rules, author typography, rounded abstract
box, section styles and caption styles are retained.

Changes: rename the class; clip the source wordmark to ByteDance only,
excluding the separator and Seed; remove the unrelated USTC logo; preserve
italic emphasis. Compile with pdfLaTeX, using the original T1 encoding,
TFM metrics, ByteSans fonts, and Computer Modern body fonts.

The original geometry is retained without custom headheight/topmargin
offsets. A temporary proof with GenFirst's title and authors reproduces
the reference PDF's logo, title rules, title/author/affiliation font names
and positions. The logo-to-upper-rule gap is 11.568 PDF pt (4.0801 mm).
That proof is a local validation artifact, not part of this source package.

InteracVid uses GenFirst's numbered author-affiliation format. Affiliation
1 is College of AI, Tsinghua University. Affiliation 2 is ByteDance.
At the author's request, Chi Zhang carries 1,2; all other authors carry 1.
Miao Liu retains the corresponding-author dagger.

Only the report presentation is reused. No GenFirst paper content,
authors, affiliations, project links or scientific figures are included.

